Proof-Producing Translation of Functional Programs into a Time \& Space Reasonable Model

We present a semi-automated framework to construct and reason about programs in a deeply-embedded while-language. The while-language we consider is a simple computation model that can simulate (and be simulated by) Turing Machines with a quadratic time and constant space blow-up. Our framework derives while-programs from functional programs written in a subset of Isabelle/HOL, namely tail-recursive functions with first-order arguments and algebraic datatypes. As far as we are aware, it is the first framework targeting a computation model that is reasonable in time and space from a complexity-theoretic perspective.

==> rebuttals.txt <==
>> gchoose a strange angle ... there is no support ... to prove e.g. that
>> functions are polynomial-time Computable.

Indeed, we do not provide tooling for proving upper bounds on running
times of programs. However, a core part of our formalisations is that
we formally prove bounds on the differences between the cost of
performing the same computation (after compilation) in our different
deeply embedded models.

>>  The sentence on this is deep ...

See [Resp. 1].

>> ... Having automatic IMP⁻ ... there's no need to *surpass* existing
>> Work.

See [Resp. 2].

>> Since complexity theory by and large deals with
>> complexity classes for decision problems, I would say that using
>> lambda calculus and Turing machines is equivalent for complexity
>> theory, contradicting the point that "This limits [lambda
>> calculus'] applicability when analysing complexity-theoretic
>> questions".

[Resp. 2]: We intend to apply our framework well beyond P and NP.  A
main target area is reasoning about running time of efficient
(i.e. poly-time) algorithms (see the 'Discussion' section), and also
complexity theory. Most algorithms we will target are not decision
procedures (e.g. graph algorithms) and large parts of more modern
complexity theory do not concern decision problems (e.g. complexity of
approximation).  We will highlight these applications in case of
acceptance or in future iterations.

>> The next argument that is made centrally is that the present paper
>> fixes the problem, and gives computability proofs in a model that
>> is *in general* reasonable for time and space. The two central
>> models discussed in this paper are IMP⁻ and IMPᵂ. In my
>> understanding, IMP⁻ is not Turing-complete, because it cannot
>> represent infinite data. Thus, talking about reasonability in the
>> sense of van Emde and Boas does not make sense. For IMPᵂ I believe
>> that it could be indeed reasonable, but I do not find any
>> reference.

See [Resp. 3]

>> The paper cites the book by Winskel, but I couldn't find IMPᵂ in
>> the book. Here, a clear reference or a clear proof of reasonability
>> are necessary, IMP^W is based on the imperative model in the book,
>> but our exact formulation differs.

We never mention that IMP^W was taken from Winkel's book. We state
that 'We use several deeply-embedded, deterministic languages based on
the imperative language IMP from Winskel’s book'. The IMP language on
which we based our languages is introduced in Chapter 2 of the first
edition.

Regarding the reasonability of IMP^W, ....

>>  and a clear explanation why IMP⁻ is interesting to discuss is
>> needed. Clearly, this is not about time and space Reasonability.

See [Resp. 3]

>> Another point that is made in the paper is that the discussed
>> result stands out because it generates computability proof in an
>> imperative model.

Our motivation is not the computability proof but rather that our
compilation from IMP^TC to IMP^W only increases time polynomially for
all programs. In case of acceptance or in future iterations, we will
note that composing mentioned ITP papers also generates an imperative
program but that it goes via lambda calculus.

>> The class of HOL functions covered seems to be fairly small

We did not mention that there are (and will highlight in case of
acceptance there are no) foundational reasons for the limit on our
input.  We already state in the future work section there are
naturally further extensions, e.g. the next immediate extension of our
work is to support general recursion. Another extension would include
the encoding of the data types. However, the principles for
formalising the respective computation models as well as designing the
compilers are going to be similar to what we currently do.

>> Note that using an intermediate language such as the lambda
>> calculus would be a benefit here, because it would allow
>> higher-order results.

Supporting higher-order functions in the input would be a useful and
possible future extension. Note, however, that the follow-up
compilation to IMP^W then would need to be constrained to a subset of
the higher-order language because we care about running time overhead.
TODO: look at CakeML

>> The paper cites related work in HOL4 and Coq (Oeuf)

Thanks for the pointers. We will add them to the paper.  Kevin: these
papers do not prove correspondence between the original Coq term and
the synthesised, deeply-embedded Coq term! But Lars Hupel’s work does.
Papers that actually prove correctness of the reflection: (1) Forster
[9] (2) Mayreen [28] (3) Hupl (missing reference) (4) Œuf [27]

>> I am missing convincing examples ...

We added the SAT-reductions to showcase the capabilities of our
framework and think they are of comparable complexity to the examples
you point out.  We will, however, add more interesting examples in
case of acceptance or in future iterations.

>> I am wondering whether the process is compositional

Yes, the correctness theorems are re-used in the compilation proofs –
in particular for program calls, as we describe in the paper, we use
the correctness theorems of subprograms.

